Wide Attention Is The Way Forward For Transformers?

The Transformer is an extremely powerful and prominent deep learning architecture. In this work, we challenge the commonly held belief in deep learning that going deeper is better, and show an alternative design approach that is building wider attention Transformers. We demonstrate that wide single layer Transformer models can compete with or outperform deeper ones in a variety of Natural Language Processing (NLP) tasks when both are trained from scratch. The impact of changing the model aspect ratio on Transformers is then studied systematically. This ratio balances the number of layers and the number of attention heads per layer while keeping the total number of attention heads and all other hyperparameters constant. On average, across 4 NLP tasks and 10 attention types, single layer wide models perform 0.3% better than their deep counterparts. We show an in-depth evaluation and demonstrate how wide models require a far smaller memory footprint and can run faster on commodity hardware, in addition, these wider models are also more interpretable. For example, a single layer Transformer on the IMDb byte level text classification has 3.1x faster inference latency on a CPU than its equally accurate deeper counterpart, and is half the size. We therefore put forward wider and shallower models as a viable and desirable alternative for small models on NLP tasks, and as an important area of research for domains beyond this.

==> svg-inkscape/deepVwide_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'deepVwide_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{915.75092922bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73813357)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{deepVwide_svg-tex.pdf}}%
    \put(0.0393121,0.60272175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{L Layers ⇕}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{deepVwide_svg-tex.pdf}}%
    \put(0.2522521,0.06381976){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input \& Positional Embedding\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{deepVwide_svg-tex.pdf}}%
    \put(0.1433251,0.11295975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{deepVwide_svg-tex.pdf}}%
    \put(0.0802621,0.15800475){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{deepVwide_svg-tex.pdf}}%
    \put(0.1457821,0.22680075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{deepVwide_svg-tex.pdf}}%
    \put(0.3587221,0.22680075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{deepVwide_svg-tex.pdf}}%
    \put(0.0761671,0.25956075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{deepVwide_svg-tex.pdf}}%
    \put(0.0450451,0.30051075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{deepVwide_svg-tex.pdf}}%
    \put(0.1457821,0.37422075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{deepVwide_svg-tex.pdf}}%
    \put(0.2522521,0.44874975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Concatenation \& Linear Layer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{deepVwide_svg-tex.pdf}}%
    \put(0.3587221,0.37422075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{deepVwide_svg-tex.pdf}}%
    \put(0.1220311,0.24973275){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q\end{tabular}}}}%
    \put(0.1392301,0.24973275){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}K\end{tabular}}}}%
    \put(0.1556101,0.24973275){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}V\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{deepVwide_svg-tex.pdf}}%
    \put(0.1416871,0.48150975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{deepVwide_svg-tex.pdf}}%
    \put(0.0802621,0.52655475){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{deepVwide_svg-tex.pdf}}%
    \put(0.25225209,0.58797975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feed Forward Network\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{deepVwide_svg-tex.pdf}}%
    \put(0.2522521,0.66168975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear Layer \& Softmax\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{deepVwide_svg-tex.pdf}}%
    \put(0.2522521,0.00321376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}%
    \put(0.2522521,0.72720975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{deepVwide_svg-tex.pdf}}%
    \put(0.0311221,0.39797175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{H Heads ⇔}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{deepVwide_svg-tex.pdf}}%
    \put(0.80917209,0.06381976){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input \& Positional Embedding\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{deepVwide_svg-tex.pdf}}%
    \put(0.70024509,0.11295975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{deepVwide_svg-tex.pdf}}%
    \put(0.63718209,0.15800475){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{deepVwide_svg-tex.pdf}}%
    \put(0.70270209,0.22680075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{deepVwide_svg-tex.pdf}}%
    \put(0.91564209,0.22680075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{deepVwide_svg-tex.pdf}}%
    \put(0.63308709,0.25956075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{deepVwide_svg-tex.pdf}}%
    \put(0.60196509,0.30051075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{deepVwide_svg-tex.pdf}}%
    \put(0.70270209,0.37422075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{deepVwide_svg-tex.pdf}}%
    \put(0.80917209,0.44874975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Concatenation \& Linear Layer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{deepVwide_svg-tex.pdf}}%
    \put(0.91564209,0.37422075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{deepVwide_svg-tex.pdf}}%
    \put(0.67895109,0.24973275){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Q\end{tabular}}}}%
    \put(0.69615009,0.24973275){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}K\end{tabular}}}}%
    \put(0.71253009,0.24973275){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}V\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{deepVwide_svg-tex.pdf}}%
    \put(0.69860709,0.48150975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{deepVwide_svg-tex.pdf}}%
    \put(0.63718209,0.52655475){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{deepVwide_svg-tex.pdf}}%
    \put(0.80917209,0.58797975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feed Forward Network\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{deepVwide_svg-tex.pdf}}%
    \put(0.80917209,0.66168975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear Layer \& Softmax\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{deepVwide_svg-tex.pdf}}%
    \put(0.80917209,0.00321376){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}%
    \put(0.80917209,0.72720975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{deepVwide_svg-tex.pdf}}%
    \put(0.57166209,0.39797175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{LxH Heads ⇔}\end{tabular}}}}%
  \end{picture}%
\endgroup%

